What Builds the Scene? Luminance Dominates Geometry Formation in 3D Gaussian Splatting

Standard 3D Gaussian Splatting (3DGS) learns geometry and appearance jointly from RGB supervision, making it difficult to isolate how luminance and chroma contribute to the learned representation. We study this by training models under different channel supervision, freezing their non-appearance parameters (position, scale, rotation, and opacity), and re-estimating appearance with the same solver before comparing held-out reconstruction. Across eleven benchmark scenes with four independent runs each, geometry learned from luminance alone supports held-out reconstruction 0.085 dB below RGB-trained geometry on average. If chroma is deleted from a trained model, a sufficiently expressive solver can re-fit it on the frozen geometry to the original quality or slightly better. Higher-order spherical harmonics contribute much more reconstruction quality to luminance than to chroma, improving PSNR by 1.44 dB versus 0.19 dB on average, although on mirror-like surfaces hue does still change with viewpoint. The luminance advantage is even larger when geometry is being formed. Chroma-only supervision produces geometry 3.9-5.5 dB worse than luminance-only supervision after the same appearance solve; densification explains part of this gap. Overall, geometry formation in standard 3DGS is strongly luminance-dominated but not luminance-exclusive, and much of the chromatic appearance can be recovered after spatial support has formed.

==> figures/data/delayed_chroma_garden.tsv <==
iteration	psnr
500	20.865662
1000	21.814956
1500	22.742675
2000	23.131710
2500	23.652280
3000	23.865267
3500	23.885576
4000	24.204755
4500	24.384720
5000	24.605044
5500	24.852939
6000	24.904902
6500	24.647134
7000	24.908159
7500	24.959201
8000	25.029494
8500	24.993282
9000	25.226991
9500	25.131911
10000	25.159936
10500	25.263163
11000	25.357566
11500	25.221804
12000	25.252640
12500	25.278586
13000	25.390650
13500	25.333945
14000	25.425805
14500	25.424610
15000	25.315675
15500	27.203341
16000	27.243087
16500	27.242056
17000	27.163734
17500	27.232309
18000	27.278450
18500	27.320582
19000	27.298904
19500	27.257346
20000	27.287227
20500	27.325149
21000	27.363296
21500	27.293438
22000	27.346083
22500	27.292677
23000	27.343105
23500	27.428414
24000	27.326137
24500	27.393012
25000	27.352460
25500	27.395123
26000	27.368499
26500	27.411405
27000	27.415105
27500	27.421130
28000	27.432471
28500	27.372378
29000	27.416982
29500	27.389476
30000	27.444713

